Study of the Energetic X-ray Superflares from the active fast rotator AB Doradus

We present the analyses of intense X-ray flares detected on the active fast rotator AB Dor using observations from the XMM-Newton. A total of 21 flares are detected, and 13 flares are analysed in detail. The total X-ray energy of these flares is found to be in the range of 10$^{34-36}$ erg, in which the peak flare flux increased up to 34 times from the pre-/post-flaring states for the strongest observed flare. The duration of these flaring events is found to be 0.7 to 5.8 hrs. The quiescent state X-ray spectra are found to be explained by a three-temperature plasma with average temperatures of 0.29, 0.95, and 1.9 keV, respectively. The temperatures, emission measures, and abundances are found to be varying during the flares. The peak flare temperature was found in the 31-89 MK range, whereas the peak emission measure was 10$^{52.5-54.7}$ $cm^{-3}$. The abundances vary during the flares and increase by a factor of $\sim$3 from the quiescent value for the strongest detected flare. The variation in individual abundances follows the inverse-FIP effect in quiescent and flare phases. The X-ray light curves of AB Dor are found to exhibit rotational modulation. The semi-loop lengths of the flaring events are derived in the range of 10$^{9.9-10.7}$ cm, whereas the minimum magnetic field to confine the plasma in the flaring loop is estimated between 200 and 700 G.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
